Investigating the Temporal Dynamics of Cyber Threat Intelligence

Indicators of Compromise (IoCs) play a crucial role in the rapid detection and mitigation of cyber threats. However, the existing body of literature lacks in-depth analytical studies on the temporal aspects of IoC publication, especially when considering up-to-date datasets related to Common Vulnerabilities and Exposures (CVEs). This paper addresses this gap by conducting an analysis of the timeliness and comprehensiveness of Cyber Threat Intelligence (CTI) pertaining to several recent CVEs. The insights derived from this study aim to enhance cybersecurity defense strategies, particularly when dealing with dynamic cyber threats that continually adapt their Tactics, Techniques, and Procedures (TTPs). Utilizing IoCs sourced from multiple providers, we scrutinize the IoC publication rate. Our analysis delves into how various factors, including the inherent nature of a threat, its evolutionary trajectory, and its observability over time, influence the publication rate of IoCs. Our preliminary findings emphasize the critical need for cyber defenders to maintain a constant state of vigilance in updating their IoCs for any given vulnerability. This vigilance is warranted because the publication rate of IoCs may exhibit fluctuations over time. We observe a recurring pattern akin to an epidemic model, with an initial phase following the public disclosure of a vulnerability characterized by sparse IoC publications, followed by a sudden surge, and subsequently, a protracted period with a slower rate of IoC publication.

==> Archive/cve-2022-26134_new_wcve.dat <==
index;month;day;num_unique_ioc
0;6;30;0
25;7;24;26
26;7;25;111
27;7;26;112
28;7;27;112
29;7;28;113
30;7;29;114
31;7;30;116
32;7;31;117
33;8;1;118
34;8;2;121
35;8;3;122
36;8;4;122
37;8;5;123
38;8;6;124
39;8;7;126
40;8;8;126
41;8;9;126
42;8;10;126
43;8;11;127
44;8;12;127
45;8;13;127
46;8;14;128
47;8;15;128
48;8;16;128
49;8;17;128
50;8;18;129
51;8;19;129
52;8;20;129
53;8;21;129
54;8;22;129
55;8;23;129
56;8;24;129
57;8;25;130
58;8;26;133
59;8;27;133
60;8;28;134
61;8;29;135
62;8;30;135
63;8;31;136
64;9;1;137
65;9;2;137
66;9;3;137
67;9;4;138
68;9;5;138
69;9;6;139
70;9;7;139
71;9;8;139
72;9;9;139
73;9;10;139
74;9;11;139
75;9;12;139
76;9;13;139
77;9;14;139


==> Archive/cve-2023-1389_wcve.dat <==
index;month;day;num_unique_ioc
-15;7;28;0
-15;7;28;28
-14;7;29;28
-13;7;30;28
-12;7;31;28
-11;8;1;28
-10;8;2;28
-9;8;3;28
-8;8;4;28
-7;8;5;28
-6;8;6;28
-5;8;7;28
-4;8;8;28
-3;8;9;28
-2;8;10;28
-1;8;11;28
0;8;12;28
1;8;13;28
2;8;14;28
3;8;15;28
4;8;16;28
5;8;17;28
6;8;18;28
7;8;19;29
8;8;20;29
9;8;21;29
10;8;22;29
11;8;23;29
12;8;24;29
13;8;25;29
14;8;26;29
15;8;27;29
16;8;28;29
17;8;29;29
18;8;30;29
19;8;31;29
20;9;1;29
21;9;2;29
22;9;3;29
23;9;4;31
24;9;5;35
25;9;6;35
26;9;7;35
27;9;8;36
28;9;9;36
29;9;10;38
30;9;11;41
31;9;12;43
32;9;13;43
33;9;14;43
34;9;15;43


==> Archive/cve-2023-26801_wcve.dat <==
index;month;day;num_unique_ioc
0;3;26;0
125;7;28;59
126;7;29;59
127;7;30;59
128;7;31;59
129;8;1;61
130;8;2;65
131;8;3;65
132;8;4;66
133;8;5;66
134;8;6;66
135;8;7;66
136;8;8;66
137;8;9;66
138;8;10;66
139;8;11;66
140;8;12;66
141;8;13;66
142;8;14;66
143;8;15;66
144;8;16;66
145;8;17;66
146;8;18;66
147;8;19;66
148;8;20;66
149;8;21;66
150;8;22;66
151;8;23;66
152;8;24;66
153;8;25;69
154;8;26;70
155;8;27;71
156;8;28;71
157;8;29;71
158;8;30;71
159;8;31;71
160;9;1;71
161;9;2;71
162;9;3;71
163;9;4;72
164;9;5;72
165;9;6;72
166;9;7;72
167;9;8;72
168;9;9;73
169;9;10;73
170;9;11;73
171;9;12;74
172;9;13;74
173;9;14;74
174;9;15;74


==> Archive/cve-2023-2868_wcve.dat <==
index;month;day;num_unique_ioc
0;5;24;0
8;5;31;12
9;6;1;14
10;6;2;15
11;6;3;15
12;6;4;15
13;6;5;15
14;6;7;16
15;6;8;16
16;6;9;16
17;6;10;20
18;6;11;21
19;6;13;22
20;6;14;26
21;6;15;27
22;6;16;31
23;6;17;31


==> Archive/cve-2023-32315_new_wcve.dat <==
index;month;day;num_unique_ioc
0;5;26;0
29;7;24;38
30;7;25;82
31;7;26;82
32;7;27;82
33;7;28;82
34;7;29;82
35;7;30;83
36;7;31;83
37;8;1;83
38;8;2;83
39;8;3;83
40;8;4;83
41;8;5;83
42;8;6;84
43;8;7;84
44;8;8;84
45;8;9;84
46;8;10;84
47;8;11;86
48;8;12;86
49;8;13;86
50;8;14;86
51;8;15;87
52;8;16;87
53;8;17;87
54;8;18;88
55;8;19;88
56;8;20;88
57;8;21;91
58;8;22;93
59;8;23;94
60;8;24;94
61;8;25;94
62;8;26;94
63;8;27;94
64;8;28;94
65;8;29;95
66;8;30;96
67;8;31;96
68;9;1;96
69;9;2;96
70;9;3;96
71;9;4;97
72;9;5;97
73;9;6;97
74;9;7;97
75;9;8;98
76;9;9;98
77;9;10;98
78;9;11;98
79;9;12;99
80;9;13;99
81;9;14;99


==> Archive/cve-2023-34362_wcve.dat <==
index;month;day;num_unique_ioc
0;6;31;0
10;7;2;66
11;7;3;66
12;7;4;66
13;7;5;66
14;7;6;66
15;7;7;147
16;7;8;147
17;7;9;147
18;7;10;147
19;7;11;147
20;7;12;147
21;7;13;147
22;7;14;147
23;7;15;147
24;7;16;147
25;7;17;147
26;7;18;147
27;7;20;147
28;7;21;147
29;7;22;147
30;7;24;147
31;7;25;147
32;7;26;147
33;7;27;147
34;7;28;147
35;7;29;147
36;7;30;147
37;7;31;147
38;8;1;147
39;8;2;148
40;8;3;148
41;8;4;148
42;8;5;148
43;8;6;148
44;8;7;148
45;8;8;148
46;8;9;148
47;8;10;148
48;8;11;148
49;8;12;148
50;8;13;148
51;8;14;148
52;8;15;148
53;8;16;148
54;8;17;148
55;8;18;149
56;8;19;149
57;8;20;149
58;8;21;149


==> cve-2023-21409_pcve.dat <==
index;month;day;num_unique_ioc
0;8;3;0
3;8;6;11
4;8;7;12
5;8;8;12
6;8;9;13
7;8;10;13
8;8;11;13
9;8;12;13
10;8;13;13
11;8;14;13
12;8;15;13
13;8;16;13
14;8;17;13
15;8;18;13
16;8;19;13
17;8;20;13
18;8;21;13
19;8;22;13
20;8;23;13
21;8;24;13
22;8;25;13
23;8;26;14
24;8;27;14
25;8;28;16


==> cve-2023-2868_pcve.dat <==
index;month;day;num_unique_ioc
0;5;24;0
8;5;31;12
9;6;1;14
10;6;2;15
11;6;3;15
12;6;4;15
13;6;5;15
14;6;7;16
15;6;8;16
16;6;9;16
17;6;10;20
18;6;11;21
19;6;13;22
20;6;14;26
21;6;15;27
22;6;16;31


==> cve-2023-34362_pcve.dat <==
index;month;day;num_unique_ioc
0;6;2;0
30;7;2;66
31;7;3;66
32;7;4;66
33;7;5;66
34;7;6;66
35;7;7;147
36;7;8;147
37;7;9;147
38;7;10;147
39;7;11;147
40;7;12;147
41;7;13;147
42;7;14;147
43;7;15;147
44;7;16;147
45;7;17;147
46;7;18;147
47;7;20;147
48;7;21;147
49;7;22;147
50;7;24;147
51;7;25;147
52;7;26;147
53;7;27;147
54;7;28;147
55;7;29;147
56;7;30;147
57;7;31;147
58;8;1;147
59;8;2;148
60;8;3;148
61;8;4;148
62;8;5;148
63;8;6;148
64;8;7;148
65;8;8;148
66;8;9;148
67;8;10;148
68;8;11;148
69;8;12;148
70;8;13;148
71;8;14;148
72;8;15;148
73;8;16;148
74;8;17;148
75;8;18;149


==> cve-2023-35078_pcve.dat <==
index;month;day;num_unique_ioc
0;7;25;0
12;8;6;18
13;8;7;18
14;8;8;18
15;8;9;19
16;8;10;19
17;8;11;19
18;8;12;19
19;8;13;19
20;8;14;19
21;8;15;19
22;8;16;19
23;8;17;19
24;8;18;19
25;8;19;19
26;8;20;19
27;8;21;19
28;8;22;19
29;8;23;19
30;8;24;19
31;8;25;19
32;8;26;20
33;8;27;20
34;8;28;22
35;8;29;22
36;8;30;22
37;8;31;22
38;9;1;22
39;9;2;22
40;9;3;22
41;9;4;22
42;9;5;22
43;9;6;22
44;9;7;22
45;9;8;22
46;9;9;22
47;9;10;22
48;9;11;22
49;9;12;23


==> cve-2023-37470_pcve.dat <==
index;month;day;num_unique_ioc
0;8;4;0
2;8;6;50
3;8;7;52
4;8;8;52
5;8;9;53
6;8;10;53
7;8;11;53
8;8;12;54
9;8;13;54
10;8;14;54
11;8;15;54
12;8;16;54
13;8;17;54
14;8;18;54
15;8;19;54
16;8;20;54
17;8;21;54
18;8;22;54
19;8;23;54
20;8;24;54
21;8;25;54
22;8;26;54
23;8;27;54
24;8;28;54
25;8;29;54
26;8;30;54
27;8;31;54
28;9;1;54
29;9;2;54
30;9;3;54
31;9;4;54
32;9;5;54
33;9;6;55
34;9;7;55
35;9;8;55
36;9;9;55
37;9;10;55
38;9;11;55
39;9;12;55
40;9;13;55
41;9;14;55
42;9;15;55
43;9;16;55
44;9;17;55
45;9;18;55
46;9;19;57
47;9;20;58
48;9;21;58
49;9;22;61
50;9;23;61
51;9;24;62
52;9;25;62
53;9;26;62
54;9;27;62
55;9;28;63


==> cve-2023-39143_pcve.dat <==
index;month;day;num_unique_ioc
0;8;4;0
2;8;6;7
3;8;7;7
4;8;8;7
5;8;9;8
6;8;10;8
7;8;11;8
8;8;12;8
9;8;13;8
10;8;14;8
11;8;15;9
12;8;16;9
13;8;17;9
14;8;18;9
15;8;19;9
16;8;20;9
17;8;21;9
18;8;22;9
19;8;23;9
20;8;24;9
21;8;25;9
22;8;26;10
23;8;27;10
24;8;28;11
25;8;29;11
26;8;30;11
27;8;31;11
28;9;1;11
29;9;2;11
30;9;3;11
31;9;4;11
32;9;5;11
33;9;6;12
34;9;7;14
35;9;8;14
36;9;9;14
37;9;10;14
38;9;11;14
39;9;12;16
40;9;13;16
41;9;14;17
42;9;15;17
43;9;16;17
44;9;17;17
45;9;18;17
46;9;19;17
47;9;20;18

